Descriptive Modeling of Textiles using FE Simulations and Deep Learning

In this work we propose a novel and fully automated method for extracting the yarn geometrical features in woven composites so that a direct parametrization of the textile reinforcement is achieved (e.g., FE mesh). Thus, our aim is not only to perform yarn segmentation from tomographic images but rather to provide a complete descriptive modeling of the fabric. As such, this direct approach improves on previous methods that use voxel-wise masks as intermediate representations followed by re-meshing operations (yarn envelope estimation). The proposed approach employs two deep neural network architectures (U-Net and Mask RCNN). First, we train the U-Net to generate synthetic CT images from the corresponding FE simulations. This allows to generate large quantities of annotated data without requiring costly manual annotations. This data is then used to train the Mask R-CNN, which is focused on predicting contour points around each of the yarns in the image. Experimental results show that our method is accurate and robust for performing yarn instance segmentation on CT images, this is further validated by quantitative and qualitative analyses.

==> 3_unet/figures/loss/training.csv <==
0,0.136307327
0.006766984,0.132419265
0.006766984,0.129429366
0.011723503,0.122951252
0.011723503,0.119961353
0.011723503,0.116971454
0.01254959,0.126771678
0.016680023,0.114230713
0.021636542,0.119961353
0.021636542,0.116971454
0.03154958,0.121456302
0.03154958,0.118466403
0.03154958,0.115725662
0.040636532,0.115144293
0.041462618,0.118466403
0.05054957,0.113483238
0.051375657,0.116971454
0.056332176,0.110493339
0.056332176,0.10750344
0.058810435,0.116473137
0.058810435,0.113483238
0.060462608,0.10085922
0.061288695,0.104513541
0.063766955,0.10750344
0.066245214,0.099281218
0.071201733,0.102021959
0.071201733,0.093550578
0.07202782,0.096872688
0.078636512,0.092055629
0.081114772,0.100028693
0.081114772,0.097038794
0.081114772,0.094048895
0.090201723,0.092553945
0.091853896,0.096872688
0.098462589,0.093052262
0.100940848,0.09753711
0.100940848,0.094547211
0.108375627,0.100527009
0.108375627,0.09753711
0.110853887,0.094547211
0.110853887,0.090560679
0.119940838,0.088899624
0.120766925,0.092553945
0.125723444,0.086823306
0.128201704,0.092553945
0.128201704,0.081092666
0.130679963,0.088567413
0.13150605,0.083252037
0.140593002,0.084082565
0.140593002,0.081590982
0.15050604,0.081590982
0.15050604,0.078601083
0.15050604,0.076358659
0.160419078,0.08757078
0.160419078,0.084580881
0.160419078,0.081590982
0.160419078,0.078601083
0.160419078,0.075611184
0.167853857,0.084580881
0.167853857,0.081590982
0.170332116,0.078601083
0.171158203,0.074946762
0.180245155,0.078102767
0.180245155,0.075112868
0.18602776,0.072122969
0.190158193,0.075611184
0.190158193,0.068883912
0.195940799,0.07096023
0.200071231,0.073617918
0.205853837,0.069465281
0.214940789,0.06913307
0.215766875,0.072953496
0.220723395,0.066309276
0.222375568,0.070628019
0.227332087,0.065146538
0.229810346,0.066890646
0.238897298,0.065977065
0.24550599,0.063651588
0.25046251,0.067970331
0.254592942,0.06489738
0.259549461,0.06763812
0.265332067,0.064980432
0.270288586,0.062322744
0.279375538,0.063153272
0.279375538,0.060910848
0.289288576,0.062654955
0.294245095,0.065644854
0.300027701,0.063153272
0.30498422,0.059498951
0.309114653,0.062654955
0.313245086,0.058004001
0.319027691,0.060661689
0.32894073,0.061160006
0.32894073,0.058419265
0.338027681,0.057007368
0.338853768,0.060661689
0.348766806,0.059665056
0.348766806,0.056924316
0.358679844,0.060163373
0.368592883,0.057173474
0.369418969,0.060329478
0.376027662,0.057173474
0.378505921,0.058668423
0.38346244,0.055180208
0.389245046,0.058336212
0.397505911,0.057007368
0.404114603,0.055346313
0.408245036,0.059665056
0.414027642,0.057339579
0.42394068,0.056675157
0.433027632,0.058170107
0.433027632,0.055678524
0.44294067,0.056176841
0.44294067,0.053934417
0.452853708,0.056176841
0.460288487,0.055180208
0.462766747,0.057173474
0.472679785,0.055678524
0.481766737,0.055678524
0.487549343,0.054681891
0.497462381,0.056675157
0.497462381,0.053685258
0.507375419,0.054183575
0.507375419,0.051442834
0.517288458,0.048951252
0.518114544,0.052024203
0.522244977,0.056675157
0.527201496,0.053560679
0.537114534,0.053685258
0.544549313,0.04770546
0.547027572,0.054183575
0.547027572,0.051193676
0.556940611,0.053186942
0.556940611,0.050695359
0.567679736,0.05102757
0.575940601,0.049698726
0.576766687,0.053186942
0.586679726,0.053062363
0.596592764,0.052688625
0.596592764,0.050446201
0.606505802,0.049698726
0.613940581,0.050197043
0.617244927,0.052024203
0.627157966,0.052190309
0.636244917,0.053685258
0.636244917,0.050695359
0.641201437,0.047954619
0.643679696,0.053685258
0.646984042,0.050030937
0.655244907,0.045047772
0.656070994,0.051193676
0.656070994,0.048203777
0.663505773,0.047207144
0.666810119,0.049034304
0.675070984,0.049698726
0.685810109,0.04920041
0.690766628,0.04770546
0.695723147,0.051193676
0.700679666,0.047954619
0.705636186,0.049698726
0.715549224,0.048951252
0.725462262,0.050695359
0.725462262,0.048203777
0.735375301,0.050197043
0.735375301,0.047207144
0.745288339,0.049698726
0.751070945,0.047373249
0.760157896,0.046957986
0.760983983,0.050363148
0.769244848,0.047041038
0.779983973,0.046708827
0.789897011,0.046708827
0.79485353,0.050197043
0.800636136,0.04770546
0.809723088,0.048702093
0.809723088,0.046459669
0.820462213,0.047041038
0.828723078,0.046044405
0.834505684,0.049698726
0.840288289,0.046044405
0.846896982,0.044217245
0.850201328,0.046542722
0.85681002,0.047207144
0.860114366,0.049532621
0.869201318,0.048702093
0.869201318,0.045712194
0.879114356,0.045961353
0.889027394,0.04346977
0.889853481,0.046376616
0.893983914,0.050695359
0.898114346,0.047373249
0.909679558,0.048037671
0.917940423,0.047041038
0.923723029,0.045463036
0.928679548,0.04770546
0.929505634,0.051359781
0.936114326,0.050695359
0.938592586,0.047207144
0.938592586,0.044466403
0.948505624,0.047207144
0.957592576,0.04770546
0.963375182,0.044590982
0.972462134,0.045712194
0.978244739,0.043968087
0.988157778,0.040479871
0.988983864,0.043386717
1,0.045715178


==> 3_unet/figures/loss/validation.csv <==
0,0.119286291
0.009678788,0.11787707
0.024958406,0.114836116
0.046881335,0.111795163
0.06083229,0.109213221
0.070132927,0.10726242
0.0887342,0.104106713
0.102685155,0.101696901
0.11663611,0.099344465
0.130587065,0.096934653
0.14453802,0.09469697
0.158488975,0.09257404
0.177090248,0.090221604
0.202666999,0.088863694
0.214292795,0.087238027
0.239869546,0.08603312
0.267771456,0.084541332
0.295673366,0.083049543
0.323575276,0.082160208
0.351477186,0.081557754
0.379379096,0.081070054
0.407281006,0.080611042
0.435182916,0.080094654
0.463084826,0.079520889
0.490986736,0.078459424
0.518888646,0.077570089
0.546790556,0.076852883
0.574692466,0.077397959
0.593625905,0.078467621
0.62119565,0.077254518
0.64909756,0.076852883
0.67699947,0.077311894
0.700251061,0.078387704
0.723502653,0.079377448
0.751404563,0.077828283
0.779306473,0.077656153
0.807208383,0.077770906
0.835110293,0.077369271
0.863012203,0.077426647
0.890914113,0.077799595
0.918816023,0.0770537
0.946717933,0.076479935
0.974619843,0.077455336
1,0.077396557


==> 4_detectron/figures/losses.csv <==
step, loss_class, loss_box, loss_kpt
0,0.537233949,0.629633248,0.567151104
0.001011122,0.526613295,0.629633248,0.562881674
0.002022245,0.525842965,0.629633248,0.561148984
0.003033367,0.507937431,0.633018434,0.557144574
0.004044489,0.489071965,0.633018434,0.554042135
0.005055612,0.472614437,0.633018434,0.550869942
0.006066734,0.443856657,0.622354031,0.546190228
0.007077856,0.419930816,0.619667292,0.540025439
0.008088979,0.393048584,0.618727684,0.535946846
0.009100101,0.329325914,0.618679762,0.517331805
0.010111223,0.30476138,0.617716908,0.512813228
0.011122346,0.261045128,0.612487853,0.493295261
0.012133468,0.241234154,0.609829068,0.489273753
0.01314459,0.218285605,0.606669545,0.482414654
0.014155713,0.215842277,0.591568828,0.475892237
0.015166835,0.20793727,0.583856821,0.473493304
0.016177958,0.186630726,0.54140377,0.458110128
0.01718908,0.185869604,0.517641425,0.45476096
0.018200202,0.176168516,0.512283325,0.444643225
0.019211325,0.16220805,0.506950498,0.443301167
0.020222447,0.159202352,0.502046824,0.441454751
0.021233569,0.158487394,0.498488128,0.441092491
0.022244692,0.151569456,0.497892201,0.43063065
0.023255814,0.13898325,0.461784661,0.427308628
0.024266936,0.137830466,0.452796757,0.426349606
0.025278059,0.1373685,0.450902194,0.423281431
0.026289181,0.133822322,0.440891832,0.420716354
0.027300303,0.124733627,0.422209561,0.419030973
0.028311426,0.121617228,0.400092006,0.414672375
0.029322548,0.120319575,0.38307178,0.403795924
0.03033367,0.117433816,0.38214916,0.403666496
0.031344793,0.117246956,0.376877666,0.401540586
0.032355915,0.112096444,0.36243549,0.396513666
0.033367037,0.11163681,0.358776927,0.39190541
0.03437816,0.108286738,0.354123831,0.388439792
0.035389282,0.1034768,0.349576116,0.388003758
0.036400404,0.100876927,0.347683609,0.387434687
0.037411527,0.099232197,0.34757787,0.383170128
0.038422649,0.097301498,0.336542308,0.378954104
0.039433771,0.096506715,0.334561884,0.378459624
0.040444894,0.095605925,0.334561884,0.375520025
0.041456016,0.095100954,0.330424517,0.373884337
0.042467139,0.094688259,0.328016371,0.373709066
0.043478261,0.092007898,0.324831903,0.371274914
0.044489383,0.090610892,0.324831903,0.366410392
0.045500506,0.089837223,0.322702229,0.364498683
0.046511628,0.085067436,0.319510996,0.364277567
0.04752275,0.081263572,0.318200111,0.363631691
0.048533873,0.078643277,0.310211182,0.361905166
0.049544995,0.078149892,0.302499712,0.357899938
0.050556117,0.077060536,0.301243126,0.357320513
0.05156724,0.076790668,0.296348214,0.354305949
0.052578362,0.071709126,0.293298215,0.353758131
0.053589484,0.068553999,0.290064186,0.348259551
0.054600607,0.068553999,0.286904216,0.34789208
0.055611729,0.068348676,0.28093794,0.34722335
0.056622851,0.065374143,0.278177857,0.346566813
0.057633974,0.064760625,0.278177857,0.346135889
0.058645096,0.063676655,0.277008474,0.344676222
0.059656218,0.06351836,0.277008474,0.344676222
0.060667341,0.063169837,0.275116652,0.344492401
0.061678463,0.063134894,0.275116652,0.34373658
0.062689585,0.063134894,0.275116652,0.342971155
0.063700708,0.063134894,0.275116652,0.340831859
0.06471183,0.063134894,0.264749616,0.340656553
0.065722952,0.061415918,0.263280451,0.340831859
0.066734075,0.0607231,0.262522072,0.340656553
0.067745197,0.060299888,0.259906441,0.340529851
0.06875632,0.058196928,0.256570369,0.3400133
0.069767442,0.058196928,0.256570369,0.3400133
0.070778564,0.057178378,0.256570369,0.336966447
0.071789687,0.056960449,0.256031245,0.33623239
0.072800809,0.055762995,0.255249143,0.33623239
0.073811931,0.054876864,0.25444591,0.336061171
0.074823054,0.054839849,0.25444591,0.334019525
0.075834176,0.054839849,0.253960073,0.33193871
0.076845298,0.054876864,0.25203985,0.33193871
0.077856421,0.054876864,0.25203985,0.33193871
0.078867543,0.054876864,0.251871169,0.33193871
0.079878665,0.054476917,0.25203985,0.331300736
0.080889788,0.054476917,0.251871169,0.331300736
0.08190091,0.05437782,0.251871169,0.331300736
0.082912032,0.05437782,0.25203985,0.33098977
0.083923155,0.054476917,0.25203985,0.330969538
0.084934277,0.054476917,0.25203985,0.330969538
0.085945399,0.054476917,0.255217254,0.330442122
0.086956522,0.05437782,0.255936533,0.330442122
0.087967644,0.05367168,0.255936533,0.329943725
0.088978766,0.05105795,0.255217254,0.329572882
0.089989889,0.050628688,0.255936533,0.329943725
0.091001011,0.050207831,0.255217254,0.329943725
0.092012133,0.050207831,0.257149875,0.329572882
0.093023256,0.048457645,0.255217254,0.329572882
0.094034378,0.048164614,0.249300539,0.327547346
0.095045501,0.048164614,0.246817634,0.327327694
0.096056623,0.048441261,0.246817634,0.327327694
0.097067745,0.048441261,0.244927287,0.327327694
0.098078868,0.048405454,0.244927287,0.327097586
0.09908999,0.048405454,0.244927287,0.327097586
0.100101112,0.048405454,0.242971122,0.327097586
0.101112235,0.048405454,0.242950484,0.325230292
0.102123357,0.048441261,0.242950484,0.325230292
0.103134479,0.048441261,0.239784569,0.325230292
0.104145602,0.048441261,0.239125952,0.324446576
0.105156724,0.048788581,0.239389032,0.324446576
0.106167846,0.048441261,0.239125952,0.323956932
0.107178969,0.048949324,0.239125952,0.323980127
0.108190091,0.048405454,0.238397315,0.323956932
0.109201213,0.048243124,0.237316236,0.321069138
0.110212336,0.048243124,0.237316236,0.321069138
0.111223458,0.048243124,0.236755043,0.321069138
0.11223458,0.048243124,0.236241221,0.321236031
0.113245703,0.048243124,0.234402388,0.321236031
0.114256825,0.048967838,0.234402388,0.321236031
0.115267947,0.048967838,0.234402388,0.321578639
0.11627907,0.048787713,0.233075172,0.321236031
0.117290192,0.048787713,0.233075172,0.321236031
0.118301314,0.047688797,0.233075172,0.321069138
0.119312437,0.0472413,0.234402388,0.321069138
0.120323559,0.0472413,0.234402388,0.319835595
0.121334681,0.0472413,0.234402388,0.319835595
0.122345804,0.045168303,0.235402152,0.318976641
0.123356926,0.0472413,0.235402152,0.318976641
0.124368049,0.045168303,0.235402152,0.318142891
0.125379171,0.044830516,0.235329688,0.318142891
0.126390293,0.045168303,0.235329688,0.317873069
0.127401416,0.045168303,0.235329688,0.317873069
0.128412538,0.044830516,0.230906323,0.317873069
0.12942366,0.044830516,0.230906323,0.318142891
0.130434783,0.04531765,0.225769609,0.317205089
0.131445905,0.045645922,0.225397497,0.317867075
0.132457027,0.04531765,0.225123882,0.317205089
0.13346815,0.045645922,0.225123882,0.317205089
0.134479272,0.045645922,0.22494328,0.315638951
0.135490394,0.045645922,0.22494328,0.315638951
0.136501517,0.045645922,0.22494328,0.31478875
0.137512639,0.04531765,0.224905953,0.313546658
0.138523761,0.04531765,0.224298537,0.313391481
0.139534884,0.047032814,0.224070638,0.31328501
0.140546006,0.047032814,0.223676622,0.31328501
0.141557128,0.045866989,0.223504603,0.313048533
0.142568251,0.045156352,0.222875357,0.312375614
0.143579373,0.045866989,0.222705394,0.312375614
0.144590495,0.044852294,0.222705394,0.312375614
0.145601618,0.043367036,0.222705394,0.312241486
0.14661274,0.044852294,0.222705394,0.312241486
0.147623862,0.04521542,0.222280532,0.312241486
0.148634985,0.04521542,0.220813245,0.312241486
0.149646107,0.044886377,0.220767513,0.312144995
0.15065723,0.04487212,0.220450863,0.312144995
0.151668352,0.044886377,0.220450863,0.311915432
0.152679474,0.044886377,0.220450863,0.311334746
0.153690597,0.044886377,0.220450863,0.310297421
0.154701719,0.04487212,0.218500197,0.310297421
0.155712841,0.044886377,0.218089014,0.309523651
0.156723964,0.04521542,0.218089014,0.310297421
0.157735086,0.044886377,0.212267533,0.309523651
0.158746208,0.04487212,0.212267533,0.308834246
0.159757331,0.044886377,0.21022293,0.308643341
0.160768453,0.045497831,0.21022293,0.308576107
0.161779575,0.045586415,0.212267533,0.308576107
0.162790698,0.045586415,0.212267533,0.30850499
0.16380182,0.04484617,0.212267533,0.307578325
0.164812942,0.045091294,0.217514381,0.307578325
0.165824065,0.045091294,0.217514381,0.306799037
0.166835187,0.045091294,0.217514381,0.306651763
0.167846309,0.04484617,0.213253051,0.305978877
0.168857432,0.04484617,0.213253051,0.305978877
0.169868554,0.04484617,0.213253051,0.305098023
0.170879676,0.044650834,0.213253051,0.304521629
0.171890799,0.044543914,0.211366609,0.304185391
0.172901921,0.044543914,0.210656777,0.303867102
0.173913043,0.044204298,0.210656777,0.303867102
0.174924166,0.044204298,0.210656777,0.303867102
0.175935288,0.04343845,0.209573418,0.303867102
0.176946411,0.043136332,0.208192602,0.303867102
0.177957533,0.043068737,0.206648991,0.303867102
0.178968655,0.043068737,0.206617013,0.303867102
0.179979778,0.041814245,0.205539614,0.303613118
0.1809909,0.041814245,0.205539614,0.303867102
0.182002022,0.043068737,0.205539614,0.304185391
0.183013145,0.041929998,0.205999106,0.303867102
0.184024267,0.041929998,0.205539614,0.303613118
0.185035389,0.041814245,0.205539614,0.303338596
0.186046512,0.041814245,0.205539614,0.302995648
0.187057634,0.041343011,0.205999106,0.302995648
0.188068756,0.041343011,0.205999106,0.302995648
0.189079879,0.041343011,0.205999106,0.302995648
0.190091001,0.041929998,0.206424877,0.303338596
0.191102123,0.041929998,0.206901088,0.303929261
0.192113246,0.043254346,0.206901088,0.303338596
0.193124368,0.041929998,0.206901088,0.30193724
0.19413549,0.041343011,0.210014492,0.30193724
0.195146613,0.041343011,0.210014492,0.301278693
0.196157735,0.042328723,0.210014492,0.301278693
0.197168857,0.042328723,0.206863075,0.30193724
0.19817998,0.042372823,0.203974813,0.301278693
0.199191102,0.042328723,0.203974813,0.301278693
0.200202224,0.042372823,0.203974813,0.301004069
0.201213347,0.042328723,0.203974813,0.301004069
0.202224469,0.042372823,0.203852952,0.300937925
0.203235592,0.042372823,0.203974813,0.299695969
0.204246714,0.04238265,0.203852952,0.299695969
0.205257836,0.04238265,0.203852952,0.301004069
0.206268959,0.04238265,0.205344066,0.302304609
0.207280081,0.042372823,0.205344066,0.302959033
0.208291203,0.041547395,0.204798847,0.302304609
0.209302326,0.040226519,0.204798847,0.302304609
0.210313448,0.039332815,0.204798847,0.302304609
0.21132457,0.039332815,0.204798847,0.302304609
0.212335693,0.040226519,0.204798847,0.301529816
0.213346815,0.039332815,0.204798847,0.301529816
0.214357937,0.039332815,0.2029697,0.302304609
0.21536906,0.039332815,0.200049609,0.301529816
0.216380182,0.040226519,0.197362527,0.298419612
0.217391304,0.040226519,0.197228417,0.298284803
0.218402427,0.040226519,0.197157979,0.298120226
0.219413549,0.040478781,0.197228417,0.298003571
0.220424671,0.040478781,0.197362527,0.298120226
0.221435794,0.040478781,0.197356522,0.298120226
0.222446916,0.038383074,0.197356522,0.298120226
0.223458038,0.038383074,0.197228417,0.298120226
0.224469161,0.038383074,0.197356522,0.298003571
0.225480283,0.037725963,0.197228417,0.297778743
0.226491405,0.037725963,0.197157979,0.298003571
0.227502528,0.037406065,0.197157979,0.298120226
0.22851365,0.036614764,0.1965276,0.297778743
0.229524772,0.036614764,0.196565449,0.297778743
0.230535895,0.036614764,0.196565449,0.297444786
0.231547017,0.036614764,0.196565449,0.297444786
0.23255814,0.037354425,0.1965276,0.296077728
0.233569262,0.0379498,0.196565449,0.296077728
0.234580384,0.0379498,0.196565449,0.295181683
0.235591507,0.0379498,0.1965276,0.295181683
0.236602629,0.037958834,0.196565449,0.296077728
0.237613751,0.037958834,0.196565449,0.295181683
0.238624874,0.037958834,0.196426034,0.294704369
0.239635996,0.039082184,0.196426034,0.294704369
0.240647118,0.039082184,0.195076168,0.294687884
0.241658241,0.039082184,0.190777853,0.294338703
0.242669363,0.039082184,0.189154923,0.294231347
0.243680485,0.039082184,0.187863261,0.294231347
0.244691608,0.03723219,0.1873824,0.294231347
0.24570273,0.03723219,0.1873824,0.294231347
0.246713852,0.039082184,0.1873824,0.29327992
0.247724975,0.03723219,0.1873824,0.29327992
0.248736097,0.03723219,0.186695755,0.29327992
0.249747219,0.039179754,0.186695755,0.29327992
0.250758342,0.03723219,0.183259711,0.29327992
0.251769464,0.036860578,0.186695755,0.29327992
0.252780586,0.03723219,0.187158808,0.29327992
0.253791709,0.036752772,0.187363714,0.290789945
0.254802831,0.039179754,0.189122915,0.290789945
0.255813953,0.039179754,0.190384209,0.290789945
0.256825076,0.0372748,0.189122915,0.290789945
0.257836198,0.0372748,0.187363714,0.290789945
0.258847321,0.0372748,0.187363714,0.290789945
0.259858443,0.036752772,0.187363714,0.290789945
0.260869565,0.035801977,0.187363714,0.290418489
0.261880688,0.035801977,0.187363714,0.290418489
0.26289181,0.0372748,0.187763453,0.290418489
0.263902932,0.0372748,0.187763453,0.290418489
0.264914055,0.0372748,0.187763453,0.289656912
0.265925177,0.0372748,0.187763453,0.289656912
0.266936299,0.0372748,0.187763453,0.289656912
0.267947422,0.037543427,0.188089818,0.289656912
0.268958544,0.036883153,0.188089818,0.289656912
0.269969666,0.037543427,0.188089818,0.289303133
0.270980789,0.037749745,0.18823044,0.289656912
0.271991911,0.037749745,0.18823044,0.289656912
0.273003033,0.037543427,0.18823044,0.289656912
0.274014156,0.036883153,0.188089818,0.289656912
0.275025278,0.036883153,0.187024936,0.288950682
0.2760364,0.036883153,0.187024936,0.288950682
0.277047523,0.036077045,0.185931683,0.28873321
0.278058645,0.035412613,0.185931683,0.288700274
0.279069767,0.035035633,0.185931683,0.288700274
0.28008089,0.035412613,0.186886415,0.28873321
0.281092012,0.034409299,0.185931683,0.28873321
0.282103134,0.034291636,0.185281068,0.288700274
0.283114257,0.034291636,0.185281068,0.288700274
0.284125379,0.034409299,0.185088962,0.288273675
0.285136502,0.034409299,0.185088962,0.288700274
0.286147624,0.034409299,0.185088962,0.287872553
0.287158746,0.034409299,0.184946924,0.287872553
0.288169869,0.036476124,0.184946924,0.287872553
0.289180991,0.036476124,0.184725016,0.287872553
0.290192113,0.036942743,0.184725016,0.287624427
0.291203236,0.036942743,0.184725016,0.287624427
0.292214358,0.036942743,0.184725016,0.287294933
0.29322548,0.036942743,0.184725016,0.285984278
0.294236603,0.036942743,0.184573591,0.285984278
0.295247725,0.036476124,0.186416537,0.285783325
0.296258847,0.035088398,0.182582647,0.285307918
0.29726997,0.034196533,0.182582647,0.285783325
0.298281092,0.035088398,0.182582647,0.285307918
0.299292214,0.035088398,0.184050009,0.285783325
0.300303337,0.036391646,0.184050009,0.284974899
0.301314459,0.035088398,0.182299808,0.284974899
0.302325581,0.034095481,0.182286695,0.284974899
0.303336704,0.034266222,0.181635335,0.284784147
0.304347826,0.034266222,0.181635335,0.285845143
0.305358948,0.034266222,0.181635335,0.284784147
0.306370071,0.034997299,0.181596488,0.285845143
0.307381193,0.03512609,0.181635335,0.286066737
0.308392315,0.035874069,0.181635335,0.286066737
0.309403438,0.035874069,0.181596488,0.286066737
0.31041456,0.03512609,0.180669129,0.285845143
0.311425683,0.03512609,0.181596488,0.285845143
0.312436805,0.035248853,0.181675047,0.285845143
0.313447927,0.035874069,0.181675047,0.285799095
0.31445905,0.035874069,0.181918278,0.286066737
0.315470172,0.035248853,0.181918278,0.286206518
0.316481294,0.035689093,0.181918278,0.286206518
0.317492417,0.035874069,0.181918278,0.285799095
0.318503539,0.03618829,0.181675047,0.285347121
0.319514661,0.03618829,0.181675047,0.285040651
0.320525784,0.035689093,0.181675047,0.284964306
0.321536906,0.03618829,0.181675047,0.284964306
0.322548028,0.035689093,0.181675047,0.284964306
0.323559151,0.035689093,0.181137085,0.284938438
0.324570273,0.035689093,0.178911626,0.284821408
0.325581395,0.035953939,0.178911626,0.284821408
0.326592518,0.035953939,0.176708385,0.284057396
0.32760364,0.035953939,0.176201105,0.283386401
0.328614762,0.033839993,0.176201105,0.284057396
0.329625885,0.033839993,0.176708385,0.284057396
0.330637007,0.033839993,0.176708385,0.283386401
0.331648129,0.033839993,0.176977575,0.282777241
0.332659252,0.033839993,0.178201243,0.282777241
0.333670374,0.033839993,0.178201243,0.282777241
0.334681496,0.033839993,0.176977575,0.282493847
0.335692619,0.032930456,0.178201243,0.284240246
0.336703741,0.032930456,0.176977575,0.28186529
0.337714863,0.032930456,0.178201243,0.284240246
0.338725986,0.032993704,0.179901019,0.284240246
0.339737108,0.033618364,0.180659413,0.282037735
0.340748231,0.033618364,0.179901019,0.28186529
0.341759353,0.032993704,0.179901019,0.28186529
0.342770475,0.032993704,0.179901019,0.280652796
0.343781598,0.032993704,0.175986111,0.280155965
0.34479272,0.032993704,0.174092457,0.280155965
0.345803842,0.032993704,0.175986111,0.280652796
0.346814965,0.032993704,0.175986111,0.280652796
0.347826087,0.032993704,0.179894,0.282037735
0.348837209,0.032519486,0.176038176,0.282037735
0.349848332,0.032519486,0.176038176,0.282181978
0.350859454,0.032519486,0.176038176,0.282444937
0.351870576,0.032519486,0.177496076,0.283193077
0.352881699,0.033012018,0.177496076,0.283193077
0.353892821,0.033223372,0.177496076,0.283503294
0.354903943,0.033012018,0.177496076,0.283503294
0.355915066,0.033223372,0.177496076,0.283503294
0.356926188,0.034021288,0.176742375,0.283193077
0.35793731,0.034021288,0.176742375,0.282181978
0.358948433,0.034021288,0.176038176,0.281580891
0.359959555,0.034615699,0.175355315,0.281486801
0.360970677,0.034695663,0.174930781,0.280953475
0.3619818,0.034695663,0.174930781,0.280953475
0.362992922,0.034615699,0.17327252,0.280664342
0.364004044,0.034615699,0.17327252,0.280664342
0.365015167,0.034021288,0.17327252,0.280664342
0.366026289,0.034615699,0.17327252,0.280184678
0.367037412,0.034615699,0.173108011,0.280121837
0.368048534,0.034615699,0.17327252,0.279863255
0.369059656,0.034615699,0.173108011,0.279341953
0.370070779,0.034615699,0.170678407,0.279341953
0.371081901,0.033818584,0.1704669,0.279341953
0.372093023,0.033818584,0.170678407,0.279746601
0.373104146,0.033788256,0.170678407,0.279746601
0.374115268,0.033788256,0.171578288,0.279811178
0.37512639,0.033818584,0.170678407,0.279746601
0.376137513,0.034313798,0.170678407,0.279746601
0.377148635,0.033818584,0.1704669,0.279811178
0.378159757,0.033598348,0.1704669,0.279863255
0.37917088,0.033818584,0.169985473,0.279811178
0.380182002,0.033598348,0.169985473,0.280653664
0.381193124,0.033425182,0.171578288,0.280653664
0.382204247,0.033425182,0.173084065,0.281592982
0.383215369,0.033176381,0.171578288,0.281592982
0.384226491,0.033368215,0.174707592,0.281366433
0.385237614,0.033425182,0.169381827,0.280653664
0.386248736,0.033368215,0.169381827,0.280653664
0.387259858,0.033368215,0.168283507,0.280653664
0.388270981,0.033011619,0.169381827,0.280653664
0.389282103,0.033011619,0.169381827,0.280993887
0.390293225,0.033011619,0.169381827,0.280993887
0.391304348,0.033011619,0.169381827,0.280432803
0.39231547,0.033011619,0.169031993,0.280432803
0.393326593,0.032648712,0.168397158,0.280432803
0.394337715,0.033368215,0.169031993,0.280432803
0.395348837,0.033854388,0.169031993,0.279309137
0.39635996,0.032952078,0.168397158,0.279309137
0.397371082,0.034027547,0.169031993,0.279309137
0.398382204,0.034027547,0.169031993,0.278812408
0.399393327,0.034027547,0.168397158,0.277920246
0.400404449,0.034027547,0.168397158,0.27703275
0.401415571,0.032952078,0.167450592,0.27703275
0.402426694,0.032952078,0.167235613,0.276723419
0.403437816,0.032952078,0.167235613,0.27703275
0.404448938,0.0332582,0.167450592,0.27703275
0.405460061,0.033090748,0.167450592,0.27703275
0.406471183,0.033090748,0.167450592,0.276723419
0.407482305,0.033220276,0.169259161,0.276723419
0.408493428,0.033090748,0.169259161,0.276538832
0.40950455,0.033090748,0.170329303,0.276723419
0.410515672,0.033090748,0.17039299,0.277732202
0.411526795,0.032159209,0.17039299,0.277732202
0.412537917,0.032159209,0.170976877,0.277732202
0.413549039,0.033074703,0.170976877,0.277974537
0.414560162,0.033074703,0.171953961,0.277974537
0.415571284,0.033074703,0.171953961,0.277732202
0.416582406,0.032159209,0.171953961,0.276538832
0.417593529,0.032159209,0.170329303,0.276538832
0.418604651,0.032159209,0.167553753,0.276538832
0.419615774,0.032490291,0.167265564,0.275793212
0.420626896,0.032490291,0.167265564,0.275793212
0.421638018,0.032490291,0.167265564,0.275373868
0.422649141,0.032490291,0.167553753,0.275793212
0.423660263,0.03269168,0.167265564,0.275793212
0.424671385,0.03269168,0.167553753,0.275373868
0.425682508,0.03269168,0.167265564,0.275130544
0.42669363,0.032490291,0.166525453,0.275130544
0.427704752,0.032490291,0.166525453,0.275130544
0.428715875,0.030614361,0.167553753,0.275130544
0.429726997,0.030374764,0.166525453,0.275130544
0.430738119,0.030374764,0.167721599,0.275130544
0.431749242,0.030374764,0.167721599,0.274844919
0.432760364,0.030374764,0.167721599,0.274844919
0.433771486,0.030614361,0.165339708,0.274633612
0.434782609,0.030614361,0.167452991,0.274633612
0.435793731,0.030614361,0.164706111,0.274563108
0.436804853,0.030813452,0.165332377,0.274563108
0.437815976,0.031275719,0.166662544,0.274970736
0.438827098,0.031275719,0.166662544,0.274970736
0.43983822,0.032111585,0.165332377,0.274970736
0.440849343,0.032111585,0.165332377,0.274970736
0.441860465,0.032111585,0.165332377,0.27460541
0.442871587,0.031616464,0.164185464,0.274970736
0.44388271,0.031616464,0.162505567,0.27460541
0.444893832,0.032111585,0.164185464,0.274970736
0.445904954,0.032111585,0.164185464,0.274970736
0.446916077,0.032111585,0.164185464,0.274970736
0.447927199,0.031616464,0.161726624,0.27460541
0.448938322,0.031558864,0.161726624,0.27460541
0.449949444,0.031558864,0.161726624,0.27485718
0.450960566,0.030328833,0.16072607,0.274311679
0.451971689,0.031517085,0.161726624,0.27485718
0.452982811,0.030328833,0.16072607,0.27485718
0.453993933,0.030129887,0.161726624,0.273037434
0.455005056,0.030328833,0.16618228,0.274130004
0.456016178,0.030328833,0.161726624,0.273037434
0.4570273,0.030129887,0.16072607,0.273037434
0.458038423,0.030129887,0.16072607,0.273411649
0.459049545,0.030129887,0.165336356,0.273964201
0.460060667,0.030328833,0.165336356,0.273964201
0.46107179,0.030423608,0.165336356,0.273964201
0.462082912,0.030512121,0.165336356,0.274130004
0.463094034,0.030512121,0.165169328,0.274130004
0.464105157,0.031897765,0.165336356,0.274130004
0.465116279,0.031897765,0.165169328,0.274130004
0.466127401,0.031709008,0.165080607,0.274583374
0.467138524,0.030512121,0.165169328,0.274621861
0.468149646,0.030512121,0.165169328,0.274621861
0.469160768,0.030512121,0.165080607,0.274621861
0.470171891,0.031709008,0.165080607,0.274583374
0.471183013,0.031639602,0.165080607,0.273512398
0.472194135,0.031639602,0.165080607,0.272750429
0.473205258,0.031639602,0.166588992,0.272750429
0.47421638,0.031639602,0.166669667,0.272750429
0.475227503,0.030300323,0.166588992,0.272750429
0.476238625,0.031639602,0.166588992,0.272905214
0.477249747,0.030300323,0.166588992,0.272905214
0.47826087,0.030300323,0.163233876,0.272905214
0.479271992,0.031173985,0.163233876,0.273512398
0.480283114,0.031639602,0.166588992,0.273512398
0.481294237,0.031173985,0.166588992,0.273512398
0.482305359,0.030300323,0.163233876,0.273412568
0.483316481,0.030300323,0.163233876,0.273954323
0.484327604,0.02930076,0.16313076,0.273954323
0.485338726,0.02930076,0.16313076,0.273954323
0.486349848,0.030916171,0.163233876,0.273954323
0.487360971,0.02930076,0.16313076,0.273412568
0.488372093,0.029737737,0.158758849,0.273189596
0.489383215,0.030356072,0.163624927,0.273189596
0.490394338,0.029737737,0.164278328,0.271622045
0.49140546,0.029737737,0.163624927,0.271263361
0.492416582,0.030356072,0.163624927,0.271263361
0.493427705,0.030617917,0.164278328,0.271622045
0.494438827,0.030617917,0.163624927,0.271263361
0.495449949,0.030617917,0.163624927,0.271263361
0.496461072,0.030617917,0.162557408,0.271263361
0.497472194,0.030356072,0.162336394,0.270262088
0.498483316,0.030356072,0.162336394,0.269740786
0.499494439,0.030356072,0.162336394,0.270262088
0.500505561,0.030617917,0.162336394,0.270262088
0.501516684,0.030617917,0.162336394,0.272298609
0.502527806,0.030617917,0.162557408,0.272574953
0.503538928,0.030617917,0.162336394,0.272298609
0.504550051,0.029957674,0.160048485,0.270262088
0.505561173,0.029957674,0.159695461,0.270262088
0.506572295,0.029957674,0.159695461,0.270262088
0.507583418,0.029943187,0.157787085,0.270262088
0.50859454,0.029943187,0.157787085,0.272574953
0.509605662,0.029957674,0.159695461,0.272574953
0.510616785,0.029957674,0.159272373,0.271632637
0.511627907,0.029943187,0.159272373,0.27141302
0.512639029,0.029943187,0.159272373,0.27141302
0.513650152,0.029512666,0.157787085,0.27125505
0.514661274,0.028466308,0.157034159,0.27125505
0.515672396,0.028411813,0.156161278,0.27125505
0.516683519,0.028411813,0.157034159,0.27141302
0.517694641,0.028466308,0.157034159,0.271632637
0.518705763,0.029334139,0.15757075,0.27141302
0.519716886,0.028466308,0.15757075,0.27125505
0.520728008,0.028466308,0.15757075,0.270841479
0.52173913,0.029334139,0.156040564,0.270729099
0.522750253,0.03030533,0.156040564,0.269388727
0.523761375,0.029334139,0.155993432,0.268266729
0.524772497,0.030032359,0.156040564,0.269388727
0.52578362,0.03098481,0.15757075,0.270729099
0.526794742,0.031295326,0.158983499,0.270729099
0.527805865,0.03098481,0.158070236,0.269300563
0.528816987,0.031295326,0.158983499,0.269300563
0.529828109,0.031725165,0.159618527,0.269300563
0.530839232,0.031725165,0.159618527,0.269300563
0.531850354,0.031295326,0.158983499,0.268266729
0.532861476,0.031295326,0.158983499,0.268266729
0.533872599,0.030329451,0.158983499,0.267941577
0.534883721,0.030329451,0.158983499,0.267941577
0.535894843,0.030329451,0.15851593,0.267941577
0.536905966,0.030329451,0.15851593,0.267941577
0.537917088,0.029809752,0.15851593,0.267689024
0.53892821,0.029809752,0.15851593,0.267689024
0.539939333,0.029549995,0.15851593,0.267689024
0.540950455,0.029378179,0.15851593,0.267689024
0.541961577,0.029549995,0.158703566,0.268056835
0.5429727,0.029378179,0.159897596,0.268727132
0.543983822,0.028456517,0.159897596,0.268727132
0.544994944,0.028456517,0.159897596,0.268727132
0.546006067,0.028447725,0.159897596,0.268727132
0.547017189,0.028456517,0.160849571,0.268621104
0.548028311,0.028447725,0.159897596,0.268621104
0.549039434,0.028447725,0.158703566,0.268621104
0.550050556,0.028409787,0.159897596,0.268621104
0.551061678,0.028409787,0.159897596,0.268621104
0.552072801,0.028886858,0.158479139,0.26799437
0.553083923,0.028409787,0.156189233,0.267774309
0.554095046,0.028886858,0.154966235,0.267703482
0.555106168,0.02922179,0.156189233,0.267703482
0.55611729,0.02922179,0.155086473,0.267254659
0.557128413,0.02922179,0.155086473,0.267011915
0.558139535,0.028886858,0.155086473,0.267011915
0.559150657,0.028886858,0.155086473,0.267011915
0.56016178,0.028886858,0.155086473,0.267091325
0.561172902,0.028886858,0.155086473,0.267091325
0.562184024,0.028886858,0.155086473,0.267091325
0.563195147,0.028296059,0.155052483,0.267011915
0.564206269,0.029436551,0.155086473,0.267091325
0.565217391,0.029436551,0.157376796,0.267254659
0.566228514,0.029436551,0.155086473,0.267254659
0.567239636,0.028782908,0.155052483,0.267091325
0.568250758,0.028782908,0.155052483,0.267091325
0.569261881,0.029065415,0.153425992,0.266902089
0.570273003,0.029065415,0.154335618,0.266328761
0.571284125,0.029065415,0.154335618,0.265935847
0.572295248,0.029436551,0.153425992,0.264198831
0.57330637,0.029065415,0.153425992,0.264198831
0.574317492,0.029065415,0.153425992,0.265935847
0.575328615,0.028782908,0.153425992,0.265697173
0.576339737,0.028782908,0.153067082,0.265697173
0.577350859,0.028782908,0.153067082,0.265935847
0.578361982,0.027620088,0.152074724,0.265990973
0.579373104,0.028797632,0.154335618,0.265990973
0.580384226,0.027620088,0.154794902,0.265990973
0.581395349,0.027620088,0.155776635,0.265990973
0.582406471,0.02667748,0.156002998,0.266371284
0.583417594,0.02667748,0.156002998,0.266371284
0.584428716,0.02667748,0.156002998,0.266371284
0.585439838,0.026738632,0.156392664,0.265990973
0.586450961,0.026738632,0.156392664,0.266371284
0.587462083,0.026567604,0.156392664,0.266944
0.588473205,0.026272515,0.155776635,0.266371284
0.589484328,0.026272515,0.155776635,0.266944
0.59049545,0.026272515,0.155776635,0.266944
0.591506572,0.026253872,0.155549839,0.266944
0.592517695,0.026272515,0.155502647,0.265962635
0.593528817,0.026738632,0.155108929,0.265336888
0.594539939,0.026738632,0.153911114,0.265962635
0.595551062,0.027274285,0.153614044,0.265962635
0.596562184,0.027690809,0.15301238,0.265962635
0.597573306,0.027274285,0.15301238,0.265962635
0.598584429,0.027283508,0.153614044,0.265962635
0.599595551,0.027690809,0.153614044,0.26670054
0.600606673,0.027690809,0.153614044,0.265962635
0.601617796,0.027995843,0.15301238,0.265962635
0.602628918,0.027995843,0.15301238,0.266376189
0.60364004,0.027995843,0.153978571,0.26670054
0.604651163,0.027995843,0.153978571,0.26670054
0.605662285,0.027283508,0.154389277,0.26670054
0.606673407,0.027283508,0.154389277,0.266376189
0.60768453,0.027283508,0.154389277,0.266376189
0.608695652,0.027283508,0.154601425,0.2638942
0.609706775,0.027313897,0.154601425,0.263851438
0.610717897,0.026724912,0.154389277,0.263168437
0.611729019,0.026724912,0.153819293,0.263168437
0.612740142,0.026724912,0.153819293,0.263563361
0.613751264,0.026724912,0.153122246,0.263168437
0.614762386,0.026724912,0.153122246,0.263168437
0.615773509,0.026932377,0.15275386,0.263168437
0.616784631,0.027313897,0.15275386,0.263168437
0.617795753,0.026932377,0.15275386,0.263563361
0.618806876,0.026932377,0.149704725,0.263563361
0.619817998,0.02732267,0.149165899,0.263563361
0.62082912,0.026932377,0.148808479,0.263563361
0.621840243,0.027552113,0.148808479,0.263563361
0.622851365,0.027552113,0.149165899,0.263563361
0.623862487,0.027552113,0.149208128,0.263608319
0.62487361,0.027552113,0.149208128,0.26461918
0.625884732,0.026932377,0.149208128,0.26461918
0.626895854,0.027552113,0.149280071,0.264651435
0.627906977,0.027552113,0.149280071,0.264651435
0.628918099,0.02763835,0.149280071,0.264651435
0.629929221,0.02763835,0.149280071,0.264606118
0.630940344,0.027799614,0.151189119,0.264651435
0.631951466,0.027799614,0.151221126,0.264651435
0.632962588,0.02763835,0.152929127,0.264651435
0.633973711,0.02763835,0.152929127,0.264651435
0.634984833,0.027272871,0.152929127,0.264606118
0.635995956,0.027799614,0.150953591,0.264404944
0.637007078,0.028013278,0.152929127,0.264606118
0.6380182,0.027799614,0.150953591,0.264404944
0.639029323,0.027799614,0.150011897,0.264255626
0.640040445,0.027272871,0.150953591,0.264255626
0.641051567,0.026338115,0.153288066,0.264255626
0.64206269,0.026338115,0.150953591,0.263980048
0.643073812,0.026338115,0.150011897,0.263743264
0.644084934,0.026693908,0.148990244,0.263547489
0.645096057,0.026693908,0.150011897,0.263547489
0.646107179,0.026693908,0.150953591,0.263547489
0.647118301,0.026693908,0.152047306,0.263743264
0.648129424,0.026693908,0.151931733,0.263547489
0.649140546,0.028741971,0.152047306,0.263547489
0.650151668,0.028280638,0.152047306,0.262715561
0.651162791,0.028741971,0.151931733,0.262505702
0.652173913,0.02896978,0.150624409,0.261710984
0.653185035,0.028741971,0.150624409,0.262505702
0.654196158,0.02896978,0.150624409,0.261309539
0.65520728,0.02896978,0.150624409,0.262505702
0.656218402,0.029164802,0.150470287,0.26143883
0.657229525,0.029208682,0.150470287,0.262505702
0.658240647,0.029164802,0.149534181,0.26143883
0.659251769,0.02896978,0.149127498,0.261309539
0.660262892,0.028777387,0.147527874,0.26143883
0.661274014,0.028777387,0.146978766,0.261309539
0.662285137,0.02788163,0.146978766,0.261289733
0.663296259,0.027413419,0.147527874,0.261289733
0.664307381,0.02763246,0.147527874,0.260238426
0.665318504,0.027413419,0.147527874,0.261289733
0.666329626,0.027413419,0.147527874,0.261289733
0.667340748,0.02660623,0.147527874,0.260238426
0.668351871,0.02660623,0.146835804,0.260238426
0.669362993,0.027413419,0.147527874,0.261289733
0.670374115,0.027413419,0.147527874,0.260238426
0.671385238,0.027413419,0.147561386,0.260238426
0.67239636,0.02660623,0.147561386,0.260238426
0.673407482,0.027372129,0.146835804,0.261725817
0.674418605,0.02660623,0.146835804,0.261725817
0.675429727,0.02660623,0.146835804,0.261725817
0.676440849,0.027372129,0.146965817,0.260442087
0.677451972,0.027372129,0.146116138,0.260150671
0.678463094,0.027511243,0.146965817,0.260150671
0.679474216,0.027372129,0.146965817,0.260048151
0.680485339,0.027372129,0.145967782,0.259852171
0.681496461,0.027372129,0.145967782,0.260048151
0.682507583,0.026881015,0.145369336,0.259852171
0.683518706,0.027372129,0.145369336,0.259852171
0.684529828,0.026881015,0.145369336,0.259236847
0.68554095,0.026881015,0.145072848,0.259185655
0.686552073,0.026281711,0.145072848,0.259185655
0.687563195,0.025904622,0.144612819,0.258305005
0.688574317,0.025904622,0.145072848,0.259185655
0.68958544,0.025904622,0.144612819,0.259185655
0.690596562,0.026281711,0.145072848,0.259185655
0.691607685,0.026281711,0.145369336,0.258305005
0.692618807,0.026281711,0.145814851,0.258278234
0.693629929,0.026703041,0.145814851,0.258278234
0.694641052,0.025904622,0.145480335,0.258278234
0.695652174,0.025904622,0.145814851,0.258916242
0.696663296,0.025904622,0.145814851,0.258916242
0.697674419,0.026241202,0.145814851,0.258916242
0.698685541,0.026241202,0.146091431,0.259278876
0.699696663,0.026703041,0.145814851,0.258916242
0.700707786,0.026703041,0.146091431,0.258916242
0.701718908,0.026587594,0.146091431,0.258916242
0.70273003,0.026241202,0.146091431,0.259278876
0.703741153,0.025422756,0.146091431,0.259278876
0.704752275,0.025422756,0.146118686,0.258916242
0.705763397,0.025422756,0.146118686,0.258390938
0.70677452,0.02494273,0.146091431,0.258287157
0.707785642,0.025717594,0.146091431,0.258390938
0.708796764,0.02494273,0.146091431,0.258390938
0.709807887,0.025339041,0.146118686,0.258390938
0.710819009,0.02494273,0.146118686,0.258864505
0.711830131,0.024618132,0.145498648,0.258864505
0.712841254,0.023314286,0.144120961,0.258864505
0.713852376,0.024618132,0.144120961,0.258864505
0.714863498,0.02494273,0.144120961,0.258864505
0.715874621,0.024618132,0.142930523,0.258864505
0.716885743,0.024618132,0.144120961,0.258864505
0.717896866,0.02415254,0.14418304,0.259022883
0.718907988,0.02415254,0.144120961,0.258864505
0.71991911,0.024618132,0.144120961,0.259022883
0.720930233,0.02415254,0.144120961,0.258584499
0.721941355,0.02415254,0.14382425,0.258584499
0.722952477,0.02545112,0.14382425,0.258363622
0.7239636,0.02545112,0.14418304,0.258363622
0.724974722,0.02545112,0.14382425,0.257915088
0.725985844,0.0252681,0.14382425,0.257232189
0.726996967,0.0252681,0.14418304,0.257915088
0.728008089,0.025294064,0.14382425,0.257915088
0.729019211,0.02545112,0.14382425,0.257915088
0.730030334,0.025294064,0.14382425,0.258686713
0.731041456,0.025294064,0.14382425,0.258686713
0.732052578,0.025294064,0.14382425,0.259198087
0.733063701,0.025294064,0.143395841,0.258686713
0.734074823,0.025294064,0.14655894,0.258686713
0.735085945,0.02538966,0.143635318,0.258686713
0.736097068,0.025294064,0.143635318,0.258686713
0.73710819,0.02538966,0.14655894,0.259198087
0.738119312,0.025774205,0.14655894,0.259198087
0.739130435,0.026075743,0.14655894,0.259198087
0.740141557,0.025774205,0.143635318,0.258248806
0.741152679,0.025774205,0.145124525,0.258248806
0.742163802,0.025511052,0.145124525,0.258248806
0.743174924,0.025511052,0.143635318,0.257916757
0.744186047,0.025774205,0.143635318,0.256386757
0.745197169,0.025511052,0.141988814,0.256386757
0.746208291,0.025511052,0.141262352,0.25803692
0.747219414,0.025774205,0.141988814,0.258589302
0.748230536,0.025511052,0.141988814,0.258589302
0.749241658,0.025067639,0.141262352,0.25803692
0.750252781,0.025067639,0.141262352,0.25803692
0.751263903,0.025511052,0.142587304,0.258589302
0.752275025,0.025511052,0.141262352,0.258589302
0.753286148,0.025067639,0.140637994,0.25803692
0.75429727,0.024637375,0.141262352,0.25803692
0.755308392,0.023873881,0.141262352,0.25803692
0.756319515,0.024220679,0.141802341,0.25803692
0.757330637,0.024220679,0.142072856,0.258808613
0.758341759,0.023873881,0.142072856,0.258195162
0.759352882,0.024220679,0.142072856,0.258195162
0.760364004,0.024637375,0.143571377,0.258195162
0.761375126,0.024637375,0.143571377,0.258316789
0.762386249,0.024637375,0.143571377,0.258195162
0.763397371,0.02466961,0.143595546,0.258195162
0.764408493,0.025142536,0.143595546,0.258316789
0.765419616,0.025341049,0.14455232,0.258642827
0.766430738,0.025396507,0.14455232,0.258642827
0.76744186,0.025396507,0.143595546,0.258316789
0.768452983,0.025396507,0.143595546,0.258316789
0.769464105,0.025396507,0.14455232,0.258316789
0.770475228,0.025396507,0.14455232,0.258103098
0.77148635,0.025341049,0.14455232,0.258103098
0.772497472,0.02448529,0.143128335,0.258103098
0.773508595,0.02448529,0.143128335,0.258103098
0.774519717,0.024120748,0.142570525,0.256682788
0.775530839,0.023906933,0.143128335,0.256682788
0.776541962,0.023906933,0.142570525,0.255670088
0.777553084,0.023698933,0.142570525,0.256489924
0.778564206,0.023906933,0.142570525,0.256489924
0.779575329,0.024120748,0.142570525,0.255990778
0.780586451,0.02448529,0.141669959,0.255670088
0.781597573,0.02482605,0.141669959,0.255990778
0.782608696,0.02482605,0.141669959,0.255990778
0.783619818,0.02482605,0.142087966,0.255990778
0.78463094,0.024166673,0.142049849,0.255634887
0.785642063,0.02482605,0.142049849,0.255517823
0.786653185,0.02482605,0.142049849,0.254716396
0.787664307,0.024166673,0.142049849,0.254716396
0.78867543,0.024166673,0.142049849,0.254680463
0.789686552,0.024166673,0.142049849,0.253867166
0.790697674,0.024166673,0.142087966,0.254680463
0.791708797,0.024166673,0.143487811,0.254716396
0.792719919,0.023909422,0.142087966,0.254716396
0.793731041,0.023909422,0.142049849,0.254680463
0.794742164,0.023801211,0.139421374,0.253867166
0.795753286,0.024344532,0.139421374,0.254680463
0.796764408,0.024073774,0.139421374,0.254716396
0.797775531,0.024073774,0.139421374,0.254680463
0.798786653,0.024344532,0.139421374,0.25560689
0.799797776,0.024412831,0.143487811,0.255727955
0.800808898,0.02464271,0.143487811,0.255727955
0.80182002,0.024412831,0.139421374,0.255727955
0.802831143,0.024073774,0.139421374,0.255664366
0.803842265,0.024073774,0.137450218,0.25560689
0.804853387,0.023735195,0.14249298,0.25560689
0.80586451,0.024073774,0.14249298,0.25560689
0.806875632,0.023735195,0.137450218,0.255183833
0.807886754,0.023735195,0.137093052,0.254200969
0.808897877,0.023861609,0.137093052,0.255183833
0.809908999,0.023861609,0.137093052,0.255183833
0.810920121,0.023861609,0.137093052,0.255183833
0.811931244,0.023861609,0.137093052,0.255183833
0.812942366,0.023861609,0.137093052,0.254037006
0.813953488,0.023861609,0.137093052,0.253625155
0.814964611,0.024741586,0.140133917,0.254037006
0.815975733,0.024741586,0.139109433,0.253625155
0.816986855,0.024212617,0.140133917,0.253090858
0.817997978,0.024745334,0.140133917,0.253090858
0.8190091,0.024212617,0.140133917,0.252752832
0.820020222,0.024212617,0.141912237,0.252752832
0.821031345,0.023794753,0.141912237,0.252723796
0.822042467,0.023794753,0.139109433,0.252687676
0.823053589,0.023794753,0.139109433,0.252687676
0.824064712,0.023794753,0.139109433,0.252687676
0.825075834,0.023802906,0.138246387,0.252723796
0.826086957,0.023794753,0.138246387,0.252723796
0.827098079,0.023794753,0.138246387,0.252723796
0.828109201,0.023802906,0.137825727,0.25223497
0.829120324,0.023794753,0.137825727,0.254460505
0.830131446,0.023802906,0.137825727,0.254460505
0.831142568,0.024282027,0.137825727,0.25385591
0.832153691,0.024282027,0.137825727,0.254460505
0.833164813,0.024282027,0.138246387,0.255086524
0.834175935,0.02424386,0.138979107,0.255086524
0.835187058,0.02424386,0.140897095,0.255198002
0.83619818,0.02424386,0.140897095,0.255086524
0.837209302,0.02424386,0.138979107,0.255086524
0.838220425,0.023583122,0.138979107,0.255086524
0.839231547,0.023583122,0.138979107,0.255086524
0.840242669,0.023583122,0.140897095,0.254819461
0.841253792,0.023583122,0.140980005,0.254819461
0.842264914,0.023583122,0.143186808,0.254819461
0.843276036,0.024073418,0.140980005,0.254522358
0.844287159,0.023583122,0.140897095,0.254522358
0.845298281,0.023583122,0.139325559,0.254522358
0.846309403,0.024073418,0.138226166,0.254522358
0.847320526,0.024073418,0.139325559,0.254819461
0.848331648,0.024073418,0.139325559,0.254522358
0.84934277,0.024073418,0.138226166,0.254202945
0.850353893,0.02385542,0.138226166,0.254202945
0.851365015,0.02385542,0.137569368,0.253668632
0.852376138,0.023139283,0.137529582,0.253668632
0.85338726,0.023139283,0.137281716,0.253021819
0.854398382,0.023139283,0.137529582,0.253021819
0.855409505,0.023139283,0.13705045,0.253021819
0.856420627,0.022120409,0.13705045,0.253021819
0.857431749,0.022120409,0.136637285,0.252200638
0.858442872,0.022120409,0.136248946,0.251373155
0.859453994,0.022120409,0.135378942,0.251338226
0.860465116,0.021735068,0.134814397,0.249615737
0.861476239,0.022120409,0.134814397,0.249615737
0.862487361,0.023771469,0.134814397,0.250774707
0.863498483,0.023771469,0.134814397,0.251338226
0.864509606,0.023639157,0.134814397,0.251373155
0.865520728,0.023059838,0.134814397,0.251373155
0.86653185,0.023059838,0.134814397,0.251373155
0.867542973,0.023639157,0.134814397,0.251373155
0.868554095,0.023059838,0.134814397,0.252041987
0.869565217,0.021873292,0.135725528,0.252041987
0.87057634,0.021947347,0.137149349,0.252190522
0.871587462,0.023059838,0.137149349,0.252190522
0.872598584,0.021947347,0.136796057,0.252190522
0.873609707,0.021947347,0.136796057,0.252190522
0.874620829,0.021873292,0.136796057,0.252041987
0.875631951,0.021873292,0.135725528,0.251832536
0.876643074,0.021873292,0.135725528,0.251547064
0.877654196,0.021947347,0.135725528,0.251547064
0.878665319,0.021947347,0.136796057,0.251547064
0.879676441,0.021950474,0.137861073,0.251547064
0.880687563,0.022548009,0.137861073,0.251547064
0.881698686,0.02389203,0.137861073,0.251547064
0.882709808,0.02389203,0.137861073,0.249366658
0.88372093,0.024500243,0.137861073,0.249366658
0.884732053,0.02389203,0.137861073,0.249366658
0.885743175,0.024500243,0.135441333,0.248898676
0.886754297,0.025072653,0.137861073,0.249366658
0.88776542,0.025072653,0.135441333,0.249437145
0.888776542,0.024500243,0.134947211,0.248898676
0.889787664,0.024500243,0.134947211,0.249437145
0.890798787,0.023242202,0.134947211,0.249437145
0.891809909,0.024500243,0.135441333,0.250464031
0.892821031,0.024088843,0.134947211,0.249437145
0.893832154,0.023765769,0.135441333,0.249437145
0.894843276,0.023242202,0.134947211,0.249546783
0.895854398,0.023538474,0.136242986,0.250464031
0.896865521,0.023242202,0.136242986,0.250484637
0.897876643,0.02292273,0.135208562,0.250484637
0.898887765,0.02292273,0.135208562,0.250464031
0.899898888,0.022993095,0.135208562,0.250464031
0.90091001,0.022993095,0.134427249,0.249546783
0.901921132,0.022993095,0.134427249,0.249546783
0.902932255,0.02292273,0.134254158,0.249546783
0.903943377,0.02292273,0.134254158,0.249546783
0.904954499,0.020579226,0.134254158,0.250633052
0.905965622,0.020579226,0.134427249,0.251064573
0.906976744,0.020579226,0.134254158,0.250633052
0.907987867,0.021419,0.133822724,0.249082497
0.908998989,0.021419,0.133822724,0.249082497
0.910010111,0.021419,0.133822724,0.251064573
0.911021234,0.021135515,0.134436205,0.251064573
0.912032356,0.020794407,0.134436205,0.251064573
0.913043478,0.020794407,0.134410858,0.250587463
0.914054601,0.021135515,0.134410858,0.248192293
0.915065723,0.020794407,0.134410858,0.249564869
0.916076845,0.021135515,0.134410858,0.248627288
0.917087968,0.020794407,0.133997619,0.248627288
0.91809909,0.020794407,0.134248152,0.248627288
0.919110212,0.020614557,0.134248152,0.248627288
0.920121335,0.020794407,0.134248152,0.248627288
0.921132457,0.020794407,0.134248152,0.248627288
0.922143579,0.020794407,0.134248152,0.248627288
0.923154702,0.021769479,0.133997619,0.248627288
0.924165824,0.022337172,0.133997619,0.248627288
0.925176946,0.021769479,0.133997619,0.249203137
0.926188069,0.022337172,0.134248152,0.249203137
0.927199191,0.021769479,0.133997619,0.249214615
0.928210313,0.022660621,0.133037537,0.249203137
0.929221436,0.022660621,0.133037537,0.249214615
0.930232558,0.022784505,0.133037537,0.249214615
0.93124368,0.022727199,0.133037537,0.249214615
0.932254803,0.022727199,0.133008182,0.249203137
0.933265925,0.022784505,0.13231802,0.249203137
0.934277048,0.022727199,0.131433159,0.251206211
0.93528817,0.021389645,0.131383687,0.251206211
0.936299292,0.022727199,0.131383687,0.251206211
0.937310415,0.021389876,0.131383687,0.251037666
0.938321537,0.022727199,0.131433159,0.247962475
0.939332659,0.021583274,0.131658942,0.250811952
0.940343782,0.022727199,0.131658942,0.247962475
0.941354904,0.021583274,0.132461399,0.247962475
0.942366026,0.021402985,0.131658942,0.247610671
0.943377149,0.021583274,0.132461399,0.247669986
0.944388271,0.021402985,0.132461399,0.247610671
0.945399393,0.021583274,0.13288784,0.247610671
0.946410516,0.022729158,0.132922709,0.247610671
0.947421638,0.022729158,0.132922709,0.247195857
0.94843276,0.022729158,0.133890048,0.247195857
0.949443883,0.021583274,0.133890048,0.247195857
0.950455005,0.022717163,0.133890048,0.247195857
0.951466127,0.022717163,0.133158967,0.247669986
0.95247725,0.022717163,0.133158967,0.24812058
0.953488372,0.022717163,0.135251686,0.250068358
0.954499494,0.020842977,0.136393964,0.252394574
0.955510617,0.022717163,0.136393964,0.252394574
0.956521739,0.020842977,0.135251686,0.250068358
0.957532861,0.020842977,0.133158967,0.249369962
0.958543984,0.020842977,0.133158967,0.249369962
0.959555106,0.022717163,0.133133903,0.248852117
0.960566229,0.022717163,0.133158967,0.249369962
0.961577351,0.020842977,0.133133903,0.248852117
0.962588473,0.020842977,0.133238882,0.249130862
0.963599596,0.021256108,0.133238882,0.249130862
0.964610718,0.022826849,0.133238882,0.248852117
0.96562184,0.023530919,0.133238882,0.248852117
0.966632963,0.022826849,0.133238882,0.248852117
0.967644085,0.022826849,0.133530825,0.248852117
0.968655207,0.02216457,0.133530825,0.24825808
0.96966633,0.021508895,0.133238882,0.24825808
0.970677452,0.021508895,0.133530825,0.24825808
0.971688574,0.02216457,0.133530825,0.246668407
0.972699697,0.022591382,0.133530825,0.246668407
0.973710819,0.02216457,0.132847339,0.246668407
0.974721941,0.02216457,0.132847339,0.246518476
0.975733064,0.021572335,0.132847339,0.246668407
0.976744186,0.021508895,0.132847339,0.246668407
0.977755308,0.021508895,0.132847339,0.246668407
0.978766431,0.020988623,0.132056326,0.246518476
0.979777553,0.020988623,0.132847339,0.246668407
0.980788675,0.020988623,0.132847339,0.246740137
0.981799798,0.020988623,0.132847339,0.246784653
0.98281092,0.020988623,0.132847339,0.246784653
0.983822042,0.020542722,0.132847339,0.246740137
0.984833165,0.020542722,0.130879804,0.246740137
0.985844287,0.020448342,0.130518168,0.246740137
0.98685541,0.020448342,0.130189136,0.246740137
0.987866532,0.01961042,0.129681811,0.246740137
0.988877654,0.01961042,0.129681811,0.246784653
0.989888777,0.020448342,0.129681811,0.246784653
0.990899899,0.020448342,0.129311487,0.246784653
0.991911021,0.020982902,0.129681811,0.246625679
0.992922144,0.020982902,0.129681811,0.246625679
0.993933266,0.020448342,0.129681811,0.246589116
0.994944388,0.020982902,0.130291179,0.247795139
0.995955511,0.020982902,0.130291179,0.246589116
0.996966633,0.021454224,0.130291179,0.246589116
0.997977755,0.021454224,0.130291179,0.246589116
0.998988878,0.021454224,0.131148964,0.245531372
1,0.021454224,0.131635144,0.245531372


==> 6_validation/1_path/figures/histogram.csv <==
0.3912769516811239745,17,9,8
0.4492277267724099632,21,11,10
0.5071785018636958409,19,9,10
0.5651292769549818296,6,3,3
0.6230800520462678183,4,2,2
0.6810308271375538069,4,4,-1
0.7389816022288397956,1,1,-1
0.7969323773201257843,2,-1,2
0.8548831524114117730,-1,-1,-1
0.9128339275026977617,1,-1,1


==> 6_validation/2_textile/figures/histogram.csv <==
1,0,0
4,0,0
7,0,0
10,0,0
13,0,0
16,0,0
19,0,0
22,0,0
25,0,0
28,0,0
31,0,0
34,0,0
37,0,0
40,0,0
43,0,0
46,0,0
49,0,0
52,0,2
55,1,17
58,23,54
61,81,110
64,224,218
67,420,441
70,474,508
73,461,405
76,343,262
79,228,167
82,120,144
85,77,86
88,38,59
91,34,35
94,16,17
97,8,11
100,26,20


==> 6_validation/2_textile/figures/sections_yarn.csv <==
0,0
0,0
6,0
5,0
2,0
2,0
5,4
0,14
0,0
0,7
14,0
0,0
0,0
2,0
0,0
3,13
0,1
6,6
3,3
0,6
9,3
3,0
3,0
0,4
3,1
2,0
17,3
0,0
0,1
0,0
0,0
5,0
0,3
8,10
0,10
0,1
2,
0,
6,

